Weakly-Popular and Super-Popular Matchings with Ties and Their Connection to Stable Matchings

The efficient computation of large matchings with desirable guarantees is a crucial objective in market design. However, even in simple two-sided matching markets with weak ordinal preferences, finding a maximum-size stable matching is NP-hard. Alternatively, popular matchings can be of larger size, but their existence is not guaranteed. In this paper, we study a new definition of popularity with two-sided weak preferences, where agents are only indifferent between two matchings if they receive the same partner. We show that this alternative definition of popularity, which we call weak popularity, guarantees the existence of such matchings. Unfortunately, finding a maximum-size weakly popular matching turns out to be NP-hard even with one-sided ties. However, we provide a polynomial-time algorithm to find a weakly popular matching that has at least $\frac{3}{4}$ times the size of a maximum-size weakly popular matching. We complement our approximation results with an Integer Linear Programming formulation that solves the maximum-size weakly popular matching problem exactly. We evaluate our algorithms on both randomly generated and real-world instances. Our experiments demonstrate that weakly popular matchings can be significantly larger than stable matchings, often covering all agents. Furthermore, we show that our approximation algorithm performs nearly optimally in practice. Finally, we show that maximum-size weakly popular matchings can have very few blocking edges, suggesting that weak popularity offers a desirable trade-off between size and stability. We also study a model more general than weak popularity, where for each edge, we can specify for both agents the size of improvement the agent needs to vote in favor of a new matching. We show that even in this more general model, a so-called $\gamma$-popular matching always exists, and our approximation algorithm applies.

==> data/sizeagents.txt <==
n MCr MWSEr MWSAr MWPEr MWPAr
10 100.0 100.000000 100.000000 100.000000 100.000000
15 100.0 100.000000 100.000000 100.000000 100.000000
19 100.0 100.000000 100.000000 100.000000 100.000000
20 100.0 93.470717 93.172425 99.327380 99.257194
21 100.0 93.509803 93.225194 99.361955 99.291268
22 100.0 93.535034 93.264994 99.358655 99.280486
23 100.0 93.603404 93.317447 99.315745 99.245957
24 100.0 93.687062 93.381861 99.345531 99.262294
25 100.0 93.395459 93.070236 99.324536 99.247920
26 100.0 93.673079 93.359746 99.350737 99.260353
27 100.0 93.479617 93.176310 99.335336 99.245360
28 100.0 93.649704 93.362392 99.309050 99.241777
29 100.0 93.538128 93.297246 99.338250 99.263820
30 100.0 91.545735 91.002715 98.854274 98.615532
31 100.0 91.421510 90.907957 98.848190 98.599916
32 100.0 91.472732 90.920567 98.839686 98.559761
33 100.0 91.367289 90.827612 98.861036 98.606632
34 100.0 91.357080 90.786331 98.885385 98.608282
35 100.0 91.486284 90.893659 98.898119 98.648011
36 100.0 91.362668 90.808730 98.846206 98.587311
37 100.0 91.489422 90.891104 98.901339 98.605509
38 100.0 91.334834 90.771668 98.888488 98.613388
39 100.0 91.514823 90.943549 98.827670 98.572267
40 100.0 92.255812 91.525452 99.354369 99.060361
41 100.0 92.290523 91.546525 99.318828 99.008002
42 100.0 92.245452 91.525958 99.377407 99.060862
43 100.0 92.123196 91.445698 99.353261 99.040934
44 100.0 92.222436 91.521831 99.313268 99.011137
45 100.0 92.223730 91.501583 99.363787 99.047942
46 100.0 92.057277 91.365644 99.301731 98.965499
47 100.0 92.203170 91.493448 99.324934 98.979820
48 100.0 92.110769 91.378530 99.292500 98.973736
49 100.0 92.204510 91.421290 99.316501 98.986870
50 100.0 93.667109 92.849097 99.729117 99.540706
51 100.0 93.693658 92.845448 99.742907 99.547621
52 100.0 93.732232 92.883250 99.746015 99.562939
53 100.0 93.663295 92.821943 99.745697 99.542634
54 100.0 93.625703 92.814553 99.723613 99.528589
55 100.0 93.707816 92.853615 99.739655 99.521379
56 100.0 93.680883 92.807918 99.714999 99.508433
57 100.0 93.634935 92.805912 99.728758 99.491642
58 100.0 93.638875 92.781092 99.724284 99.493653
59 100.0 93.660455 92.840946 99.740849 99.507272
60 100.0 95.042693 94.149309 99.928752 99.833012
61 100.0 95.108597 94.210143 99.923897 99.836844
62 100.0 94.997926 94.111374 99.912207 99.819027
63 100.0 95.041988 94.173064 99.911464 99.821868
64 100.0 95.076303 94.180184 99.925889 99.824638
65 100.0 95.068067 94.182611 99.915720 99.811911
66 100.0 94.982338 94.147833 99.919535 99.818828
67 100.0 95.056183 94.136913 99.919738 99.829506
68 100.0 95.103933 94.201147 99.912079 99.810405
69 100.0 95.086308 94.170467 99.926423 99.815089
70 100.0 96.135721 95.235645 99.973317 99.938057
71 100.0 96.113444 95.242927 99.971813 99.929532
72 100.0 96.122041 95.220072 99.972668 99.943482
73 100.0 96.108299 95.207789 99.977587 99.934666
74 100.0 96.146391 95.260760 99.975958 99.940957
75 100.0 96.099351 95.195677 99.976430 99.937739
76 100.0 96.103001 95.195794 99.978418 99.942065
77 100.0 96.122073 95.210206 99.974007 99.940653
78 100.0 96.122562 95.243756 99.983438 99.939702
79 100.0 96.119743 95.182824 99.976626 99.932444
80 100.0 96.975911 96.101525 99.994165 99.987497
81 100.0 96.960978 96.064049 99.995061 99.983123
82 100.0 96.945671 96.084506 99.993495 99.982516
83 100.0 96.939399 96.050824 99.993974 99.980316
84 100.0 96.997313 96.076462 99.991665 99.978963
85 100.0 96.910646 96.014749 99.992547 99.977642
86 100.0 96.936180 96.027463 99.993409 99.982554
87 100.0 96.946541 96.050201 99.992719 99.978923
88 100.0 96.930433 96.031006 99.994696 99.982572
89 100.0 96.934131 96.014071 99.994006 99.976774
90 100.0 97.558681 96.693052 99.998518 99.993333
91 100.0 97.587334 96.736709 99.997436 99.993406
92 100.0 97.587816 96.734837 99.997101 99.993115
93 100.0 97.574658 96.696789 99.998208 99.994623
94 100.0 97.588828 96.708975 99.998936 99.990779
95 100.0 97.573137 96.710612 99.996842 99.992631
96 100.0 97.618609 96.732793 99.997569 99.994444
97 100.0 97.577128 96.681525 99.997938 99.993470
98 100.0 97.573968 96.723224 99.997279 99.992857
99 100.0 97.535836 96.671796 99.997643 99.992255
100 100.0 98.061974 97.237296 99.999667 99.998333

==> data/sizelists.txt <==
l MCr MWSEr MWSAr MWPEr MWPAr
1 100.0 100.000000 100.000000 100.000000 100.000000
2 100.0 92.594002 92.513908 99.098338 99.063445
3 100.0 90.096160 89.920392 98.354429 98.243734
4 100.0 90.734661 90.502552 98.815325 98.664777
5 100.0 92.292209 92.019471 99.437414 99.316980
6 100.0 93.757515 93.485958 99.775539 99.708401
7 100.0 94.963074 94.683541 99.933286 99.908268
8 100.0 95.933330 95.656595 99.977328 99.971326
9 100.0 96.638409 96.379722 99.994000 99.990999
10 100.0 97.243963 96.973626 99.998667 99.998333
20 100.0 99.480667 99.364333 100.000000 100.000000
30 100.0 99.888333 99.855333 100.000000 100.000000
40 100.0 99.980667 99.971667 100.000000 100.000000
50 100.0 99.996333 99.994333 100.000000 100.000000
60 100.0 99.999292 99.999333 100.000000 100.000000
70 100.0 99.999667 99.999667 100.000000 100.000000
80 100.0 100.000000 100.000000 100.000000 100.000000
90 100.0 100.000000 100.000000 100.000000 100.000000
100 100.0 100.000000 100.000000 100.000000 100.000000

==> data/sizelists2.txt <==
l MCr MWSEr MWSAr MWPEr MWPAr
1 100.0 100.000000 100.000000 100.000000 100.000000
2 100.0 96.100729 95.427853 99.770025 99.639177
3 100.0 94.698312 93.075021 99.609208 99.171379
4 100.0 95.632064 93.389475 99.827023 99.406983
5 100.0 96.987131 94.519739 99.951357 99.735649
6 100.0 98.062689 95.602303 99.986305 99.887102
7 100.0 98.737433 96.412441 99.996998 99.969645
8 100.0 99.215473 97.140961 99.998666 99.990331
9 100.0 99.490294 97.638152 100.000000 99.996666
10 100.0 99.679662 98.037641 100.000000 99.999333
20 100.0 99.993333 99.649333 100.000000 100.000000
30 100.0 99.999667 99.935667 100.000000 100.000000
40 100.0 100.000000 99.986000 100.000000 100.000000
50 100.0 100.000000 99.997333 100.000000 100.000000
60 100.0 100.000000 100.000000 100.000000 100.000000
70 100.0 100.000000 99.999667 100.000000 100.000000
80 100.0 100.000000 100.000000 100.000000 100.000000
90 100.0 100.000000 100.000000 100.000000 100.000000
100 100.0 100.000000 100.000000 100.000000 100.000000

==> data/sizeties.txt <==
t MCr MWSEr MWSAr MWPEr MWPAr
0 100.0 89.562490 89.562490 98.122076 98.122076
10 100.0 91.299304 90.714000 98.819136 98.519941
20 100.0 93.032936 91.893450 99.303647 98.864758
30 100.0 94.698312 93.075021 99.609208 99.171379
40 100.0 96.215505 94.249166 99.795939 99.443696
50 100.0 97.482308 95.409872 99.901329 99.644927
60 100.0 98.445319 96.483578 99.957915 99.800537
70 100.0 99.160416 97.506003 99.984085 99.904159
80 100.0 99.630074 98.393331 99.995756 99.962866
90 100.0 99.911585 99.154050 99.999293 99.989744
100 100.0 100.000000 99.682061 100.000000 99.999293

==> data/sizeties2.txt <==
t MCr MWSEr MWSAr MWPEr MWPAr
0 100.0 99.846667 99.846667 100.0 100.0
5 100.0 99.912333 99.862667 100.0 100.0
10 100.0 99.961667 99.876333 100.0 100.0
15 100.0 99.983000 99.892667 100.0 100.0
20 100.0 99.995000 99.907000 100.0 100.0
25 100.0 99.999667 99.923000 100.0 100.0
30 100.0 99.999667 99.935667 100.0 100.0
35 100.0 99.999667 99.948667 100.0 100.0
40 100.0 100.000000 99.960667 100.0 100.0
45 100.0 100.000000 99.970667 100.0 100.0
50 100.0 100.000000 99.980667 100.0 100.0
55 100.0 100.000000 99.988333 100.0 100.0
60 100.0 100.000000 99.994000 100.0 100.0
70 100.0 100.000000 100.000000 100.0 100.0
80 100.0 100.000000 100.000000 100.0 100.0
90 100.0 100.000000 100.000000 100.0 100.0
100 100.0 100.000000 100.000000 100.0 100.0
